Synthesising Solar Radio Images From Atmospheric Imaging Assembly Extreme-Ultraviolet Data

During non-flaring times, the radio flux of the Sun at the wavelength of a few centimeters to several tens of centimeters mostly originates from the thermal bremsstrahlung emission, very similar to the EUV radiation. Owing to such a proximity, it is feasible to investigate the relationship between the EUV emission and radio emission in a quantitative way. In this paper, we reconstruct the radio images of the Sun through the differential emission measure obtained from the multi-wavelength EUV images of the Atmospheric Imaging Assembly on board Solar Dynamic Observatory. Through comparing the synthetic radio images at 6 GHz with those observed by Siberian Radioheliograph, we find that the predicted radio flux is qualitatively consistent with the observed value, confirming thermal origin of the coronal radio emission during non-flaring times. The results further show that the predicted radio flux is closer to the observations in the case of including the contribution of the plasma with temperatures above 3 MK than in the case of only involving the low temperature plasma as was usually done in the era of pre-SDO. We also discuss the applications of the method and uncertainties of the results.

==> 00README.txt <==
nohypertex

